Parallelization of the inverse fast multipole method with an application to boundary element method

We present an algorithm to parallelize the inverse fast multipole method (IFMM), which is an approximate direct solver for dense linear systems. The parallel scheme is based on a greedy coloring algorithm, where two nodes in the hierarchy with the same color are separated by at least $\sigma$ nodes. We proved that when $\sigma \ge 6$, the workload associated with one color is embarrassingly parallel. However, the number of nodes in a group (color) may be small when $\sigma = 6$. Therefore, we also explored $\sigma = 3$, where a small fraction of the algorithm needs to be serialized, and the overall parallel efficiency was improved. We implemented the parallel IFMM using OpenMP for shared-memory machines. Successively, we applied it to a fast-multipole accelerated boundary element method (FMBEM) as a preconditioner, and compared its efficiency with (a) the original IFMM parallelized by linking a multi-threaded linear algebra library and (b) the commonly used parallel block-diagonal preconditioner. Our results showed that our parallel IFMM achieved at most $4\times$ and $11\times$ speedups over the reference method (a) and (b), respectively, in realistic examples involving more than one million variables.

==> 181031/office/office05-fmm3logBDX0-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc0_total.pgf <==
k total
 4  289.229563 
 8  440.868530 
 16  1784.708947 
 32  16975.672039 


==> 181031/office/office05-fmm3logBDX1-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc0_total.pgf <==
k total
 4  247.319118 
 8  374.418299 
 16  1568.567982 
 32  13957.406855 


==> 181031/office/office05-fmm3logBDX2-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc0_total.pgf <==
k total
 4  212.562272 
 8  303.880737 
 16  1143.898628 
 32  9844.593498 


==> 181031/office/office05-fmm3logBDX3-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc0_total.pgf <==
k total
 4  278.876833 
 8  334.683235 
 16  893.596132 
 32  6128.023190 
 64  80913.667767 


==> 181031/office/office05-fmm3logBDX4-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc0_total.pgf <==
k total
 4  4655.227463 
 8  4684.778548 
 16  5158.978395 
 32  9088.418400 
 64  49794.052898 


==> 181031/office/office05-fmm3logXsep3top3sub0-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc0-fillin1e-3-basis1e-3-LR3_total.pgf <==
k total
 4  1224.134161 
 8  1341.781151 
 16  1632.889481 
 32  3078.717966 


==> 181031/office/office05-fmm3logXsep3top3sub1-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc0-fillin1e-3-basis1e-3-LR3_total.pgf <==
k total
 4  453.140430 
 8  569.551039 
 16  807.952549 
 32  1448.430922 
 64  4798.182967 


==> 181031/office/office05-fmm3logXsep3top3sub2-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc0-fillin1e-3-basis1e-3-LR3_total.pgf <==
k total
 4  617.792734 
 8  727.946587 
 16  922.595576 
 32  1364.405702 
 64  4356.988098 


==> 181031/office/office05-fmm3logXsep3top3sub3-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc0-fillin1e-3-basis1e-3-LR3_total.pgf <==
k total
 4  3532.218006 
 8  3655.174439 
 16  3962.434267 
 32  4061.565560 
 64  5921.696232 


==> 181031/office/office05-fmm3logXsub0-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc0-fillin1e-3-basis1e-3-LR3_total.pgf <==
k total
 4  2938.005171 
 8  3217.804479 
 16  5951.646711 
 32  9504.764930 


==> 181031/office/office05-fmm3logXsub1-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc0-fillin1e-3-basis1e-3-LR3_total.pgf <==
k total
 4  2328.853293 
 8  2490.753678 
 16  4505.710471 
 32  6915.404760 
 64  27412.983829 


==> 181031/office/office05-fmm3logXsub2-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc0-fillin1e-3-basis1e-3-LR3_total.pgf <==
k total
 4  2685.318901 
 8  2982.949480 
 16  3645.738061 
 32  5947.975427 
 64  11976.839750 


==> 181031/office/office05-fmm3logXsub3-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc0-fillin1e-3-basis1e-3-LR3_total.pgf <==
k total
 4  17250.888868 
 8  15807.578242 
 16  15655.287663 
 32  19772.629940 
 64  28254.564569 


==> 181031/sphereii/sphereii10-fmm3logBDX0-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc95_total.pgf <==
k total
 4  166.300032 
 8  190.921484 
 16  293.899508 
 32  1063.607377 


==> 181031/sphereii/sphereii10-fmm3logBDX1-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc95_total.pgf <==
k total
 4  183.481665 
 8  179.384462 
 16  267.774253 
 32  893.252535 


==> 181031/sphereii/sphereii10-fmm3logBDX2-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc95_total.pgf <==
k total
 4  160.972027 
 8  178.232651 
 16  254.997275 
 32  793.014982 


==> 181031/sphereii/sphereii10-fmm3logBDX3-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc95_total.pgf <==
k total
 4  303.645298 
 8  316.616076 
 16  389.495298 
 32  930.169841 


==> 181031/sphereii/sphereii10-fmm3logBDX4-ngauss4-jpre3-tol1e-5-maxepc040-delta7-inc95_total.pgf <==
k total
 4  2257.199541 
 8  2275.556623 
 16  2359.584692 
 32  3388.795289 


==> 181031/sphereii/sphereii10-fmm3logXsep3top3sub0-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc95-fillin1e-1-basis1e-1-LR3_total.pgf <==
k total
 4  213.980439 
 8  219.551613 
 16  245.630475 


==> 181031/sphereii/sphereii10-fmm3logXsep3top3sub1-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc95-fillin1e-1-basis1e-1-LR3_total.pgf <==
k total
 4  180.234179 
 8  187.759871 
 16  216.988594 
 32  368.547420 


==> 181031/sphereii/sphereii10-fmm3logXsep3top3sub2-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc95-fillin1e-1-basis1e-1-LR3_total.pgf <==
k total
 4  514.077911 
 8  550.726212 
 16  561.567328 
 32  628.286521 


==> 181031/sphereii/sphereii10-fmm3logXsep3top3sub3-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc95-fillin1e-1-basis1e-1-LR3_total.pgf <==
k total
 4  2483.782862 
 8  2560.297747 
 16  2532.073615 
 32  2597.624501 


==> 181031/sphereii/sphereii10-fmm3logXsub0-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc95-fillin1e-1-basis1e-1-LR3_total.pgf <==
k total
 4  374.306749 
 8  404.291795 
 16  387.361240 


==> 181031/sphereii/sphereii10-fmm3logXsub1-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc95-fillin1e-1-basis1e-1-LR3_total.pgf <==
k total
 4  323.940195 
 8  343.452844 
 16  370.162897 
 32  636.567449 


==> 181031/sphereii/sphereii10-fmm3logXsub2-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc95-fillin1e-1-basis1e-1-LR3_total.pgf <==
k total
 4  1051.235296 
 8  1112.770995 
 16  1142.572116 
 32  1196.107896 


==> 181031/sphereii/sphereii10-fmm3logXsub3-ngauss4-jpre10-tol1e-5-maxepc040-delta7-inc95-fillin1e-1-basis1e-1-LR3_total.pgf <==
k total
 4  3635.301367 
 8  4372.649427 
 16  3738.968855 
 32  3578.606090 


==> elsarticle/manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


